Searching for a Companion Star of Tycho's Type Ia Supernova with Optical Spectroscopic Observations

We report our first results of photometric and spectroscopic observations for Tycho's supernova remnant (SNR Tycho) to search for the companion star of a type Ia supernova (SN Ia). From photometric observations using Suprime-Cam on the Subaru Telescope, we have picked up stars brighter than 22 mag (in $V$-band) for spectroscopy, which are located within a circular region with the radius of 30" around the center of SNR Tycho. If the ejecta of young supernova remnants, such as SNR Tycho, have a sufficient amount of Fe I, we should be able to detect absorption lines at 3720 \AA and 3860 \AA associated with transitions from the ground state of Fe I in the spectrum of the companion star. To identify the companion star of a SN Ia using these characteristic absorption lines of Fe I, we made optical low-resolution spectroscopy of their targets using FOCAS on the Subaru Telescope. In our spectroscopic observations, we obtained spectra of 17 stars in the SNR Tycho region and compare them with template stellar spectra. We detect significant absorption lines from two stars at 3720 \AA. Since widths of their absorption lines are broad, it is likely that the detected absorptions are due to Fe I in the expanding ejecta of SNR Tycho. However, none of stars exhibits a clear red wing in the observed profiles of the absorption, though a star in the background of the SNR should show it. Hence, we suggest another interpretation that the detected absorption lines might be caused by the peculiarity of stars. A star named Tycho(E) has the absorption line at 3720 \AA and its projected position is close to the center of SNR Tycho. Based on our observations, Tycho(E) is a new candidate as the companion star of Tycho's supernova.

==> 00README.txt <==
nohypertex

